Tidal migration of hot Jupiters: introducing the impact of gravity wave dissipation

We study the migration of hot Jupiters orbiting solar-type pre-main sequence and main sequence stars under the effect of tidal dissipation. The explored range of stellar mass extends from 0.6 to 1.3 $M_{\odot}$. We apply recently developed prescriptions which allow us to explore the orbital evolution over the wide parameter space. Three types of tides are considered: equilibrium tide, inertial waves, and gravity waves. We combine the results of our simulations with the observed distribution of stellar and planetary parameters to evaluate the infall rate of hot Jupiters in the Milky Way galaxy. In particular, we find that, for 11 - 21% of the initial hot Jupiter population, coalescence occurs before the host star's main sequence termination. If the planet is massive enough, such an event can potentially be accompanied by a powerful transient detectable with new facilities. Orbital decay by itself can be observed through transit-timing variation. However, the obtained coalescence rate in the Galaxy is too low (340 - 650 events per million years) to make positive predictions about the observational possibility. Potentially identifiable decaying systems formed by a star corresponding to a given mass interval might be too rare to be detected with the modern space telescopes, like TESS, within a 10-year baseline. At the same time, the forthcoming missions, like PLATO, look more promising in this regard.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
